Cohort Squeeze: Beyond a Single Communication Round per Cohort in Cross-Device Federated Learning

Virtually all federated learning (FL) methods, including FedAvg, operate in the following manner: i) an orchestrating server sends the current model parameters to a cohort of clients selected via certain rule, ii) these clients then independently perform a local training procedure (e.g., via SGD or Adam) using their own training data, and iii) the resulting models are shipped to the server for aggregation. This process is repeated until a model of suitable quality is found. A notable feature of these methods is that each cohort is involved in a single communication round with the server only. In this work we challenge this algorithmic design primitive and investigate whether it is possible to ``squeeze more juice" out of each cohort than what is possible in a single communication round. Surprisingly, we find that this is indeed the case, and our approach leads to up to 74% reduction in the total communication cost needed to train a FL model in the cross-device setting. Our method is based on a novel variant of the stochastic proximal point method (SPPM-AS) which supports a large collection of client sampling procedures some of which lead to further gains when compared to classical client selection approaches.

==> reference.txt <==
\item {\bf Claims}
    \item[] Question: Do the main claims made in the abstract and introduction accurately reflect the paper's contributions and scope?
    \item[] Answer: \answerYes{}
    \item[] Justification: The abstract and introduction of the paper clearly state the main contributions, which include a novel stochastic proximal point method variant (SPPM-AS) designed for federated learning across devices with a focus on reducing communication costs. This is directly aligned with the experimental results demonstrating up to 74% reduction in total communication cost, and theoretical insights into different client sampling techniques enhancing algorithmic efficiency.

\item {\bf Limitations}
    \item[] Question: Does the paper discuss the limitations of the work performed by the authors?
    \item[] Answer: \answerNo{}
    \item[] Justification: The paper presents extensive experimental results and theoretical analysis but lacks a specific discussion on the potential limitations of the proposed methods or the conditions under which the method might not perform as expected, such as scenarios with highly non-IID data or extremely limited client availability.

\item {\bf Theory Assumptions and Proofs}
    \item[] Question: For each theoretical result, does the paper provide the full set of assumptions and a complete (and correct) proof?
    \item[] Answer: \answerYes{}
    \item[] Justification: The paper meticulously details the assumptions used in its theoretical framework, such as differentiability and strong convexity of the functions involved. Proofs are provided for the theorems demonstrating the convergence properties of the SPPM-AS under these assumptions, ensuring clarity and correctness.

\item {\bf Experimental Result Reproducibility}
    \item[] Question: Does the paper fully disclose all the information needed to reproduce the main experimental results of the paper to the extent that it affects the main claims and/or conclusions of the paper (regardless of whether the code and data are provided or not)?
    \item[] Answer: \answerYes{}
    \item[] Justification: The methodology section thoroughly describes the experimental setups, including data sets used, the configuration of the learning and sampling methods, and the criteria for measuring performance, such as communication cost and model accuracy. This should sufficiently enable replication of the experiments.

\item {\bf Open access to data and code}
    \item[] Question: Does the paper provide open access to the data and code, with sufficient instructions to faithfully reproduce the main experimental results, as described in supplemental material?
    \item[] Answer: \answerNo{}
    \item[] Justification: While the paper does provide detailed descriptions of the methodology and experimental setup, it does not offer access to the source code or specific data sets used, which might hinder exact replication of the results by other researchers.

\item {\bf Experimental Setting/Details}
    \item[] Question: Does the paper specify all the training and test details (e.g., data splits, hyperparameters, how they were chosen, type of optimizer, etc.) necessary to understand the results?
    \item[] Answer: \answerYes{}
    \item[] Justification: The experimental section of the paper effectively details the settings used, including data splits, hyperparameter tuning, and the selection of optimizers, providing a clear understanding of how the experiments were structured and conducted.

\item {\bf Experiment Statistical Significance}
    \item[] Question: Does the paper report error bars suitably and correctly defined or other appropriate information about the statistical significance of the experiments?
    \item[] Answer: \answerNo{}
    \item[] Justification: The paper does not provide statistical significance measures such as error bars or confidence intervals for the experimental results, which is a missed opportunity to further validate the findings and assess their variability.

\item {\bf Experiments Compute Resources}
    \item[] Question: For each experiment, does the paper provide sufficient information on the computer resources (type of compute workers, memory, time of execution) needed to reproduce the experiments?
    \item[] Answer: \answerYes{}
    \item[] Justification: Detailed information about the computational resources used, including the types of machines and the computational cost, is adequately provided, enabling a clear understanding of the infrastructure required to replicate the experiments.

\item {\bf Code Of Ethics}
    \item[] Question: Does the research conducted in the paper conform, in every respect, with the NeurIPS Code of Ethics \url{https://neurips.cc/public/EthicsGuidelines}?
    \item[] Answer: \answerYes{}
    \item[] Justification: The paper adheres to ethical guidelines in its methodology and applications, ensuring privacy and security in federated learning setups, crucial aspects of ethical AI research, though it does not explicitly discuss these ethical considerations.

\item {\bf Broader Impacts}
    \item[] Question: Does the paper discuss both potential positive societal impacts and negative societal impacts of the work performed?
    \item[] Answer: \answerNo{}
    \item[] Justification: The paper does not address the broader societal impacts of the proposed federated learning advancements, missing a critical analysis of how these improvements could potentially influence both positive and negative outcomes in practical applications.

\item {\bf Safeguards}
    \item[] Question: Does the paper describe safeguards that have been put in place for responsible release of data or models that have a high risk for misuse (e.g., pretrained language models, image generators, or scraped datasets)?
    \item[] Answer: \answerNA{}
    \item[] Justification: The paper does not involve the release of any sensitive models or datasets that might require specific safeguards against misuse, making this question not applicable.

\item {\bf Licenses for existing assets}
    \item[] Question: Are the creators or original owners of assets (e.g., code, data, models), used in the paper, properly credited and are the license and terms of use explicitly mentioned and properly respected?
    \item[] Answer: \answerYes{}
    \item[] Justification: All external resources such as datasets and methodologies used within the study are appropriately credited to their original sources, ensuring proper acknowledgment and adherence to licensing terms.

\item {\bf New Assets}
    \item[] Question: Are new assets introduced in the paper well documented and is the documentation provided alongside the assets?
    \item[] Answer: \answerNA{}
    \item[] Justification: The paper does not introduce any new assets such as datasets or software tools, hence no accompanying documentation is required.

\item {\bf Crowdsourcing and Research with Human Subjects}
    \item[] Question: For crowdsourcing experiments and research with human subjects, does the paper include the full text of instructions given to participants and screenshots, if applicable, as well as details about compensation (if any)? 
    \item[] Answer: \answerNA{}
    \item[] Justification: The research does not involve human subjects or crowdsourcing, making this aspect irrelevant to the paper’s scope.

\item {\bf Institutional Review Board (IRB) Approvals or Equivalent for Research with Human Subjects}
    \item[] Question: Does the paper describe potential risks incurred by study participants, whether such risks were disclosed to the subjects, and whether Institutional Review Board (IRB) approvals (or an equivalent approval/review based on the requirements of your country or institution) were obtained?
    \item[] Answer: \answerNA{}
    \item[] Justification: The research does not involve human subjects or personal data that would require IRB approval or equivalent ethical review, making this question not applicable.

\end{enumerate}

